Kernel-based identification of nonlinear port-Hamiltonian systems

Port-Hamiltonian systems provide a structured framework for modeling physical systems by explicitly capturing their energy storage, dissipation, and exchange. However, deriving such models often requires detailed physical insight and precise knowledge of system parameters, which may not be available in practice. In this paper, we propose a kernel-based framework for the identification of port-Hamiltonian systems from input-state-output data. In contrast to conventional parametric approaches, the maps defining the port-Hamiltonian system are represented in suitably chosen reproducing kernel Hilbert spaces. This leads to an infinite-dimensional optimization problem over the corresponding function spaces. Our main result establishes a representer theorem that reduces this problem to a tractable finite-dimensional one. Since the reduced problem is non-convex, we further provide an algorithm for its solution and prove its convergence.

==> plot_data/H_approx_y1.txt <==
-0.3	0.119763220825059
-0.296984924623116	0.117969942608983
-0.293969849246231	0.11616449311946
-0.290954773869347	0.114347707270037
-0.287939698492462	0.112520424585077
-0.284924623115578	0.110683488763805
-0.281909547738693	0.108837747240503
-0.278894472361809	0.106984050740892
-0.275879396984925	0.105123252835338
-0.27286432160804	0.103256209488829
-0.269849246231156	0.101383778608009
-0.266834170854271	0.0995068195856772
-0.263819095477387	0.0976261928428352
-0.260804020100503	0.0957427593687081
-0.257788944723618	0.0938573802588138
-0.254773869346734	0.0919709162514206
-0.251758793969849	0.0900842272629689
-0.248743718592965	0.0881981719220111
-0.24572864321608	0.0863136071027439
-0.242713567839196	0.0844313874578517
-0.239698492462312	0.0825523649511706
-0.236683417085427	0.080677388390489
-0.233668341708543	0.0788073029605185
-0.230653266331658	0.0769429497566638
-0.227638190954774	0.0750851653195581
-0.224623115577889	0.0732347811708836
-0.221608040201005	0.07139262335056
-0.218592964824121	0.0695595119557824
-0.215577889447236	0.0677362606820906
-0.212562814070352	0.0659236763666569
-0.209547738693467	0.0641225585344416
-0.206532663316583	0.0623336989468921
-0.203517587939698	0.0605578811542049
-0.200502512562814	0.058795880050821
-0.19748743718593	0.0570484614348126
-0.194472361809045	0.0553163815712536
-0.191457286432161	0.0536003867599835
-0.188442211055276	0.0519012129080529
-0.185427135678392	0.0502195851068579
-0.182412060301508	0.048556217214804
-0.179396984924623	0.0469118114451805
-0.176381909547739	0.0452870579599063
-0.173366834170854	0.0436826344693033
-0.17035175879397	0.042099205838213
-0.167336683417085	0.040537423698622
-0.164321608040201	0.0389979260692366
-0.161306532663317	0.0374813369821991
-0.158291457286432	0.0359882661170157
-0.155276381909548	0.0345193084425008
-0.152261306532663	0.0330750438662637
-0.149246231155779	0.0316560368926737
-0.146231155778894	0.0302628362890855
-0.14321608040201	0.0288959747608164
-0.140201005025126	0.027555968635089
-0.137185929648241	0.0262433175540533
-0.134170854271357	0.0249585041773512
-0.131155778894472	0.0237019938941954
-0.128140703517588	0.0224742345453874
-0.125125628140704	0.0212756561554843
-0.122110552763819	0.0201066706751387
-0.119095477386935	0.0189676717340999
-0.11608040201005	0.0178590344048883
-0.113065326633166	0.0167811149774
-0.110050251256281	0.0157342507445986
-0.107035175879397	0.0147187597996874
-0.104020100502513	0.0137349408445169
-0.101005025125628	0.0127830730099112
-0.0979899497487437	0.0118634156876527
-0.0949748743718593	0.0109762083745522
-0.0919597989949749	0.0101216705286857
-0.0889447236180904	0.00930000143781529
-0.085929648241206	0.0085113801004093
-0.0829145728643216	0.00775596511904553
-0.0798994974874372	0.00703389460664816
-0.0768844221105528	0.00634528610541629
-0.0738693467336683	0.00569023651872813
-0.0708542713567839	0.00506882205595449
-0.0678391959798995	0.00448109819046705
-0.0648241206030151	0.00392709963070903
-0.0618090452261306	0.00340684030455041
-0.0587939698492462	0.00292031335689202
-0.0557788944723618	0.00246749116064615
-0.0527638190954774	0.00204832534109878
-0.049748743718593	0.00166274681362877
-0.0467336683417085	0.00131066583490114
-0.0437185929648241	0.000991972067507341
-0.0407035175879397	0.000706534658001079
-0.0376884422110553	0.000454202328418418
-0.0346733668341709	0.000234803481186319
-0.0316582914572864	4.81463173911401e-05
-0.028643216080402	-0.000105981031567559
-0.0256281407035176	-0.000227810359056058
-0.0226130653266332	-0.00031759322505831
-0.0195979899497487	-0.000375600784876085
-0.0165829145728643	-0.00040212360473646
-0.0135678391959799	-0.000397471464405275
-0.0105527638190955	-0.000361973146983274
-0.00753768844221105	-0.000295976215864524
-0.00452261306532663	-0.000199846779105339
-0.00150753768844221	-7.39692412854431e-05
0.00150753768844221	8.12539570194115e-05
0.00452261306532663	0.000265402611918208
0.00753768844221105	0.000478039040978429
0.0105527638190955	0.000718708379767063
0.0135678391959799	0.000986938890171318
0.0165829145728643	0.00128224228008111
0.0195979899497487	0.00160411403439498
0.0226130653266332	0.0019520337570833
0.0256281407035176	0.00232546552400148
0.028643216080402	0.00272385824633448
0.0316582914572864	0.00314664604435055
0.0346733668341709	0.00359324863124999
0.0376884422110553	0.00406307170677622
0.0407035175879397	0.00455550736040666
0.0437185929648241	0.0050699344837708
0.0467336683417085	0.00560571919200203
0.049748743718593	0.00616221525379834
0.0527638190954774	0.00673876452976074
0.0557788944723618	0.00733469741880866
0.0587939698492462	0.00794933331228331
0.0618090452261306	0.00858198105539487
0.0648241206030151	0.00923193941573097
0.0678391959798995	0.00989849755845951
0.0708542713567839	0.0105809355277544
0.0738693467336683	0.0112785247343656
0.0768844221105528	0.0119905284486221
0.0798994974874372	0.012716202298761
0.0829145728643216	0.0134547947740882
0.085929648241206	0.0142055477325829
0.0889447236180904	0.0149676969126271
0.0919597989949749	0.0157404724483814
0.0949748743718593	0.0165230993884915
0.0979899497487437	0.0173147982176918
0.101005025125628	0.0181147853808619
0.104020100502513	0.0189222738092107
0.107035175879397	0.0197364734481269
0.110050251256281	0.020556591786304
0.113065326633166	0.0213818343857244
0.11608040201005	0.022211405412075
0.119095477386935	0.0230445081652086
0.122110552763819	0.0238803456091921
0.125125628140704	0.0247181209016101
0.128140703517588	0.0255570379215997
0.131155778894472	0.0263963017962907
0.134170854271357	0.027235119425153
0.137185929648241	0.0280727000019918
0.140201005025126	0.0289082555339495
0.14321608040201	0.0297410013573436
0.146231155778894	0.0305701566497651
0.149246231155779	0.0313949449381581
0.152261306532663	0.0322145946022991
0.155276381909548	0.0330283393735926
0.158291457286432	0.0338354188284833
0.161306532663317	0.0346350788761787
0.164321608040201	0.0354265722404983
0.167336683417085	0.036209158935208
0.17035175879397	0.0369821067325904
0.173366834170854	0.0377446916249506
0.176381909547739	0.038496198278565
0.179396984924623	0.0392359204798214
0.182412060301508	0.0399631615731892
0.185427135678392	0.040677234890675
0.188442211055276	0.0413774641724065
0.191457286432161	0.0420631839781298
0.194472361809045	0.0427337400891443
0.19748743718593	0.0433884899005892
0.200502512562814	0.0440268028035669
0.203517587939698	0.0446480605570057
0.206532663316583	0.0452516576488722
0.209547738693467	0.045837001646595
0.212562814070352	0.0464035135361764
0.215577889447236	0.0469506280502467
0.218592964824121	0.0474777939842057
0.221608040201005	0.0479844745008369
0.224623115577889	0.0484701474227376
0.227638190954774	0.0489343055125926
0.230653266331658	0.0493764567411277
0.233668341708543	0.0497961245423562
0.236683417085427	0.0501928480562266
0.239698492462312	0.0505661823584087
0.242713567839196	0.0509156986769805
0.24572864321608	0.0512409845960824
0.248743718592965	0.0515416442463095
0.251758793969849	0.0518172984817693
0.254773869346734	0.0520675850436789
0.257788944723618	0.0522921587106144
0.260804020100503	0.05249069143508
0.263819095477387	0.0526628724665348
0.266834170854271	0.0528084084607863
0.269849246231156	0.0529270235757617
0.27286432160804	0.053018459553599
0.275879396984925	0.0530824757891435
0.278894472361809	0.0531188493847474
0.281909547738693	0.0531273751914694
0.284924623115578	0.0531078658368327
0.287939698492462	0.0530601517388898
0.290954773869347	0.0529840811071112
0.293969849246231	0.0528795199296197
0.296984924623116	0.0527463519474449
0.3	0.0525844786154015


==> plot_data/H_approx_y2.txt <==
-0.3	0.134188870810926
-0.296984924623116	0.132895731152392
-0.293969849246231	0.131603254306412
-0.290954773869347	0.130311983116438
-0.287939698492462	0.129022450544014
-0.284924623115578	0.127735179434759
-0.281909547738693	0.126450682299461
-0.278894472361809	0.125169461110816
-0.275879396984925	0.123892007115526
-0.27286432160804	0.122618800662286
-0.269849246231156	0.121350311045684
-0.266834170854271	0.120086996366004
-0.263819095477387	0.118829303405202
-0.260804020100503	0.117577667519052
-0.257788944723618	0.116332512545395
-0.254773869346734	0.115094250728723
-0.251758793969849	0.113863282660892
-0.248743718592965	0.112639997238151
-0.24572864321608	0.11142477163403
-0.242713567839196	0.110217971288689
-0.239698492462312	0.109019949913839
-0.236683417085427	0.107831049513873
-0.233668341708543	0.106651600422245
-0.230653266331658	0.10548192135391
-0.227638190954774	0.104322319472576
-0.224623115577889	0.103173090473488
-0.221608040201005	0.102034518680863
-0.218592964824121	0.100906877160065
-0.215577889447236	0.0997904278440065
-0.212562814070352	0.0986854216737458
-0.209547738693467	0.0975920987527155
-0.206532663316583	0.0965106885143521
-0.203517587939698	0.0954414099027336
-0.200502512562814	0.0943844715658826
-0.19748743718593	0.0933400720612334
-0.194472361809045	0.0923084000730445
-0.191457286432161	0.0912896346409995
-0.188442211055276	0.0902839453999618
-0.185427135678392	0.0892914928299491
-0.182412060301508	0.088312428516232
-0.179396984924623	0.087346895418841
-0.176381909547739	0.0863950281509394
-0.173366834170854	0.085456953265854
-0.17035175879397	0.0845327895516319
-0.167336683417085	0.0836226483332321
-0.164321608040201	0.0827266337813044
-0.161306532663317	0.0818448432271146
-0.158291457286432	0.080977367483237
-0.155276381909548	0.0801242911690765
-0.152261306532663	0.0792856930407919
-0.149246231155779	0.0784616463251635
-0.146231155778894	0.077652219056469
-0.14321608040201	0.0768574744160211
-0.140201005025126	0.076077471073511
-0.137185929648241	0.0753122635298396
-0.134170854271357	0.0745619024605619
-0.131155778894472	0.0738264350591709
-0.128140703517588	0.0731059053802334
-0.125125628140704	0.072400354680918
-0.122110552763819	0.0717098217609586
-0.119095477386935	0.0710343433000067
-0.11608040201005	0.0703739541920201
-0.113065326633166	0.06972868787595
-0.110050251256281	0.0690985766620877
-0.107035175879397	0.0684836520535899
-0.104020100502513	0.0678839450625204
-0.101005025125628	0.06729948651977
-0.0979899497487437	0.066730307378347
-0.0949748743718593	0.0661764390096313
-0.0919597989949749	0.0656379134916034
-0.0889447236180904	0.0651147638889964
-0.085929648241206	0.064607024524546
-0.0829145728643216	0.0641147312409367
-0.0798994974874372	0.0636379216529037
-0.0768844221105528	0.0631766353890568
-0.0738693467336683	0.0627309143229016
-0.0708542713567839	0.0623008027927061
-0.0678391959798995	0.0618863478096023
-0.0648241206030151	0.0614875992538031
-0.0618090452261306	0.0611046100582091
-0.0587939698492462	0.0607374363792821
-0.0557788944723618	0.0603861377548198
-0.0527638190954774	0.0600507772480197
-0.049748743718593	0.0597314215780282
-0.0467336683417085	0.0594281412361668
-0.0437185929648241	0.0591410105879162
-0.0407035175879397	0.0588701079603493
-0.0376884422110553	0.0586155157146862
-0.0346733668341709	0.0583773203038933
-0.0316582914572864	0.0581556123151432
-0.028643216080402	0.0579504864969951
-0.0256281407035176	0.057762041771094
-0.0226130653266332	0.0575903812284682
-0.0195979899497487	0.0574356121101185
-0.0165829145728643	0.0572978457722013
-0.0135678391959799	0.0571771976354252
-0.0105527638190955	0.0570737871188718
-0.00753768844221105	0.0569877375583361
-0.00452261306532663	0.0569191761090262
-0.00150753768844221	0.0568682336329718
0.00150753768844221	0.0568350445710499
0.00452261306532663	0.0568197467998144
0.00753768844221105	0.0568224814735223
0.0105527638190955	0.056843392851063
0.0135678391959799	0.05688262810853
0.0165829145728643	0.0569403371373292
0.0195979899497487	0.0570166723282308
0.0226130653266332	0.0571117883416314
0.0256281407035176	0.0572258418642897
0.028643216080402	0.0573589913529315
0.0316582914572864	0.0575113967650114
0.0346733668341709	0.0576832192771737
0.0376884422110553	0.0578746209915617
0.0407035175879397	0.0580857646305541
0.0437185929648241	0.0583168132203733
0.0467336683417085	0.0585679297640262
0.049748743718593	0.058839276903893
0.0527638190954774	0.0591310165747414
0.0557788944723618	0.0594433096474338
0.0587939698492462	0.0597763155639797
0.0618090452261306	0.0601301919644937
0.0648241206030151	0.0605050943065164
0.0678391959798995	0.0609011754773885
0.0708542713567839	0.0613185854001852
0.0738693467336683	0.0617574706338915
0.0768844221105528	0.0622179739683384
0.0798994974874372	0.062700234014621
0.0829145728643216	0.063204384791494
0.085929648241206	0.0637305553086023
0.0889447236180904	0.0642788691469334
0.0919597989949749	0.0648494440374141
0.0949748743718593	0.0654423914380455
0.0979899497487437	0.0660578161105057
0.101005025125628	0.0666958156966695
0.104020100502513	0.0673564802958695
0.107035175879397	0.068039892043454
0.110050251256281	0.0687461246915193
0.113065326633166	0.0694752431921177
0.11608040201005	0.0702273032840894
0.119095477386935	0.071002351083802
0.122110552763819	0.0718004226806648
0.125125628140704	0.07262154373799
0.128140703517588	0.0734657290999623
0.131155778894472	0.0743329824052057
0.134170854271357	0.0752232957078325
0.137185929648241	0.0761366491063211
0.140201005025126	0.0770730103810857
0.14321608040201	0.0780323346412106
0.146231155778894	0.0790145639810662
0.149246231155779	0.0800196271473084
0.152261306532663	0.081047439216853
0.155276381909548	0.0820979012864709
0.158291457286432	0.0831709001744356
0.161306532663317	0.0842663081349138
0.164321608040201	0.0853839825853774
0.167336683417085	0.0865237658478867
0.17035175879397	0.0876854849043783
0.173366834170854	0.0888689511666325
0.176381909547739	0.0900739602613332
0.179396984924623	0.091300291830638
0.182412060301508	0.0925477093486533
0.185427135678392	0.0938159599541147
0.188442211055276	0.0951047742999696
0.191457286432161	0.096413866419638
0.194472361809045	0.0977429336109155
0.19748743718593	0.0990916563373097
0.200502512562814	0.100459698147295
0.203517587939698	0.101846705611836
0.206532663316583	0.103252308280089
0.209547738693467	0.104676118653874
0.212562814070352	0.106117732180825
0.215577889447236	0.10757672726634
0.218592964824121	0.109052665304701
0.221608040201005	0.110545090729392
0.224623115577889	0.112053531082263
0.227638190954774	0.113577497102402
0.230653266331658	0.115116482834014
0.233668341708543	0.116669965753611
0.236683417085427	0.118237406916528
0.239698492462312	0.119818251122529
0.242713567839196	0.121411927100702
0.24572864321608	0.123017847713098
0.248743718592965	0.124635410177532
0.251758793969849	0.126263996308962
0.254773869346734	0.127902972779469
0.257788944723618	0.129551691396517
0.260804020100503	0.131209489399422
0.263819095477387	0.132875689773683
0.266834170854271	0.134549601582814
0.269849246231156	0.136230520317597
0.27286432160804	0.137917728262154
0.275879396984925	0.13961049487687
0.278894472361809	0.141308077197405
0.281909547738693	0.143009720249592
0.284924623115578	0.144714657479997
0.287939698492462	0.146422111201286
0.290954773869347	0.148131293052403
0.293969849246231	0.149841404472777
0.296984924623116	0.151551637190206
0.3	0.153261173721938


==> plot_data/H_approx_ygJ1.txt <==
-0.3	0.0443465901030319
-0.296984924623116	0.0435144346275105
-0.293969849246231	0.0426869105612699
-0.290954773869347	0.0418641955017254
-0.287939698492462	0.0410464641219338
-0.284924623115578	0.0402338880968754
-0.281909547738693	0.0394266360329684
-0.278894472361809	0.0386248734010117
-0.275879396984925	0.0378287624727307
-0.27286432160804	0.0370384622606738
-0.269849246231156	0.0362541284620549
-0.266834170854271	0.035475913405638
-0.263819095477387	0.0347039660030983
-0.260804020100503	0.0339384317035536
-0.257788944723618	0.0331794524520698
-0.254773869346734	0.0324271666520262
-0.251758793969849	0.0316817091313411
-0.248743718592965	0.0309432111123811
-0.24572864321608	0.0302118001860687
-0.242713567839196	0.0294876002896645
-0.239698492462312	0.0287707316884378
-0.236683417085427	0.0280613109616153
-0.233668341708543	0.02735945099171
-0.230653266331658	0.0266652609583421
-0.227638190954774	0.0259788463353106
-0.224623115577889	0.0253003088923422
-0.221608040201005	0.0246297467000156
-0.218592964824121	0.0239672541387906
-0.215577889447236	0.0233129219120113
-0.212562814070352	0.022666837062528
-0.209547738693467	0.0220290829928802
-0.206532663316583	0.0213997394895264
-0.203517587939698	0.0207788827505041
-0.200502512562814	0.0201665854165977
-0.19748743718593	0.0195629166063429
-0.194472361809045	0.0189679419540973
-0.191457286432161	0.0183817236517297
-0.188442211055276	0.017804320493564
-0.185427135678392	0.017235787924706
-0.182412060301508	0.0166761780921891
-0.179396984924623	0.0161255398994452
-0.176381909547739	0.0155839190637053
-0.173366834170854	0.0150513581762786
-0.17035175879397	0.0145278967654607
-0.167336683417085	0.014013571362311
-0.164321608040201	0.0135084155689636
-0.161306532663317	0.0130124601291608
-0.158291457286432	0.0125257330015047
-0.155276381909548	0.0120482594345764
-0.152261306532663	0.0115800620444529
-0.149246231155779	0.0111211608939441
-0.146231155778894	0.0106715735738422
-0.14321608040201	0.0102313152858784
-0.140201005025126	0.00980039892721152
-0.137185929648241	0.00937883517642513
-0.134170854271357	0.00896663258084751
-0.131155778894472	0.00856379764498627
-0.128140703517588	0.00817033492016406
-0.125125628140704	0.00778624709490838
-0.122110552763819	0.00741153508614856
-0.119095477386935	0.00704619813112262
-0.11608040201005	0.00669023387965018
-0.113065326633166	0.00634363848684272
-0.110050251256281	0.00600640670584751
-0.107035175879397	0.00567853198088542
-0.104020100502513	0.00536000653994784
-0.101005025125628	0.00505082148741121
-0.0979899497487437	0.00475096689618926
-0.0949748743718593	0.00446043189941558
-0.0919597989949749	0.00417920478134948
-0.0889447236180904	0.00390727306761873
-0.085929648241206	0.00364462361434392
-0.0829145728643216	0.00339124269638869
-0.0798994974874372	0.00314711609408003
-0.0768844221105528	0.00291222917882761
-0.0738693467336683	0.00268656699718717
-0.0708542713567839	0.00247011435315392
-0.0678391959798995	0.002262855888852
-0.0648241206030151	0.00206477616330769
-0.0618090452261306	0.00187585972914517
-0.0587939698492462	0.00169609120724123
-0.0557788944723618	0.00152545535910364
-0.0527638190954774	0.00136393715685601
-0.049748743718593	0.00121152185081974
-0.0467336683417085	0.00106819503445599
-0.0437185929648241	0.00093394270669489
-0.0407035175879397	0.000808751331438429
-0.0376884422110553	0.000692607894208663
-0.0346733668341709	0.000585499955849222
-0.0316582914572864	0.000487415703198435
-0.028643216080402	0.00039834399656391
-0.0256281407035176	0.000318274414078723
-0.0226130653266332	0.000247197292745138
-0.0195979899497487	0.000185103766122685
-0.0165829145728643	0.000131985798681233
-0.0135678391959799	8.78362166030211e-05
-0.0105527638190955	5.26487351621974e-05
-0.00753768844221105	2.64179824983612e-05
-0.00452261306532663	9.13951983028127e-06
-0.00150753768844221	8.09858021866283e-07
0.00150753768844221	1.42647048717581e-06
0.00452261306532663	1.09878024560084e-05
0.00753768844221105	2.94932764626221e-05
0.0105527638190955	5.6943294219125e-05
0.0135678391959799	9.33392347161055e-05
0.0165829145728643	0.000138683448584587
0.0195979899497487	0.000192979248830993
0.0226130653266332	0.000256230897762499
0.0256281407035176	0.000328443590295713
0.028643216080402	0.000409623433626938
0.0316582914572864	0.000499777423177195
0.0346733668341709	0.000598913414980862
0.0376884422110553	0.000707040094565126
0.0407035175879397	0.000824166942214433
0.0437185929648241	0.000950304194789031
0.0467336683417085	0.00108546280420108
0.049748743718593	0.00122965439242306
0.0527638190954774	0.00138289120339075
0.0557788944723618	0.00154518605137788
0.0587939698492462	0.00171655226655831
0.0618090452261306	0.00189700363734735
0.0648241206030151	0.00208655434972627
0.0678391959798995	0.00228521892380118
0.0708542713567839	0.0024930121474801
0.0738693467336683	0.00270994900756383
0.0768844221105528	0.00293604461803687
0.0798994974874372	0.00317131414617478
0.0829145728643216	0.00341577273602856
0.085929648241206	0.00366943542984777
0.0889447236180904	0.00393231708716357
0.0919597989949749	0.00420443230205947
0.0949748743718593	0.00448579531854476
0.0979899497487437	0.00477641994394362
0.101005025125628	0.00507631946093012
0.104020100502513	0.00538550653797232
0.107035175879397	0.00570399313841985
0.110050251256281	0.00603179042829949
0.113065326633166	0.00636890868324536
0.11608040201005	0.00671535719426741
0.119095477386935	0.00707114417296617
0.122110552763819	0.00743627665591118
0.125125628140704	0.0078107604085621
0.128140703517588	0.00819459982914317
0.131155778894472	0.00858779785184838
0.134170854271357	0.00899035585035002
0.137185929648241	0.00940227354139356
0.140201005025126	0.00982354888842718
0.14321608040201	0.0102541780060587
0.146231155778894	0.0106941550645502
0.149246231155779	0.0111434721955942
0.152261306532663	0.0116021193984251
0.155276381909548	0.0120700844473668
0.158291457286432	0.0125473528003263
0.161306532663317	0.0130339075086029
0.164321608040201	0.0135297291282354
0.167336683417085	0.0140347956329575
0.17035175879397	0.0145490823287212
0.173366834170854	0.0150725617703035
0.176381909547739	0.0156052036797812
0.179396984924623	0.0161469748673028
0.182412060301508	0.0166978391539646
0.185427135678392	0.0172577572971674
0.188442211055276	0.0178266869185911
0.191457286432161	0.0184045824346438
0.194472361809045	0.0189913949899015
0.19748743718593	0.019587072393218
0.200502512562814	0.0201915590570164
0.203517587939698	0.0208047959395224
0.206532663316583	0.021426720490315
0.209547738693467	0.0220572665991147
0.212562814070352	0.0226963645481179
0.215577889447236	0.0233439409675346
0.218592964824121	0.0239999187950811
0.221608040201005	0.024664217238647
0.224623115577889	0.02533675174324
0.227638190954774	0.0260174339612743
0.230653266331658	0.026706171726954
0.233668341708543	0.0274028690345481
0.236683417085427	0.0281074260205781
0.239698492462312	0.0288197389501378
0.242713567839196	0.0295397002071186
0.24572864321608	0.0302671982888111
0.248743718592965	0.0310021178044354
0.251758793969849	0.0317443394778795
0.254773869346734	0.0324937401546083
0.257788944723618	0.0332501928130035
0.260804020100503	0.0340135665795479
0.263819095477387	0.034783726748694
0.266834170854271	0.0355605348064819
0.269849246231156	0.0363438484588458
0.27286432160804	0.0371335216636018
0.275879396984925	0.0379294046673112
0.278894472361809	0.0387313440455895
0.281909547738693	0.0395391827481343
0.284924623115578	0.0403527601475372
0.287939698492462	0.0411719120924151
0.290954773869347	0.0419964709642112
0.293969849246231	0.0428262657383581
0.296984924623116	0.0436611220492117
0.3	0.0445008622588497


==> plot_data/H_approx_ygJ2.txt <==
-0.3	0.0625148130764847
-0.296984924623116	0.0617413358797281
-0.293969849246231	0.0609713083368947
-0.290954773869347	0.0602049067728774
-0.287939698492462	0.0594423052266549
-0.284924623115578	0.0586836753796656
-0.281909547738693	0.0579291864877544
-0.278894472361809	0.0571790053148937
-0.275879396984925	0.0564332960707682
-0.27286432160804	0.055692220350848
-0.269849246231156	0.054955937079684
-0.266834170854271	0.054224602457236
-0.263819095477387	0.0534983699083017
-0.260804020100503	0.0527773900351444
-0.257788944723618	0.0520618105733325
-0.254773869346734	0.0513517763507926
-0.251758793969849	0.0506474292500988
-0.248743718592965	0.049948908174048
-0.24572864321608	0.0492563490145256
-0.242713567839196	0.0485698846247603
-0.239698492462312	0.0478896447948293
-0.236683417085427	0.047215756230428
-0.233668341708543	0.0465483425350234
-0.230653266331658	0.0458875241953535
-0.227638190954774	0.0452334185703328
-0.224623115577889	0.0445861398829254
-0.221608040201005	0.0439457992156457
-0.218592964824121	0.0433125045091524
-0.215577889447236	0.0426863605642444
-0.212562814070352	0.0420674690465522
-0.209547738693467	0.0414559284952704
-0.206532663316583	0.0408518343341288
-0.203517587939698	0.040255278886003
-0.200502512562814	0.0396663513903727
-0.19748743718593	0.0390851380238694
-0.194472361809045	0.0385117219235557
-0.191457286432161	0.0379461832132594
-0.188442211055276	0.0373885990327137
-0.185427135678392	0.0368390435692038
-0.182412060301508	0.0362975880924096
-0.179396984924623	0.0357643009910645
-0.176381909547739	0.0352392478128992
-0.173366834170854	0.0347224913065954
-0.17035175879397	0.0342140914659991
-0.167336683417085	0.0337141055771052
-0.164321608040201	0.0332225882665281
-0.161306532663317	0.0327395915526992
-0.158291457286432	0.0322651648985669
-0.155276381909548	0.0317993552664341
-0.152261306532663	0.031342207174485
-0.149246231155779	0.0308937627549531
-0.146231155778894	0.0304540618138934
-0.14321608040201	0.0300231418924964
-0.140201005025126	0.0296010383295534
-0.137185929648241	0.0291877843253773
-0.134170854271357	0.0287834110065636
-0.131155778894472	0.0283879474921164
-0.128140703517588	0.028001420960072
-0.125125628140704	0.0276238567151873
-0.122110552763819	0.0272552782571397
-0.119095477386935	0.0268957073493058
-0.11608040201005	0.0265451640877693
-0.113065326633166	0.0262036669710183
-0.110050251256281	0.0258712329693874
-0.107035175879397	0.0255478775947063
-0.104020100502513	0.025233614969946
-0.101005025125628	0.0249284578986265
-0.0979899497487437	0.0246324179337222
-0.0949748743718593	0.0243455054464946
-0.0919597989949749	0.0240677296944308
-0.0889447236180904	0.0237990988886644
-0.085929648241206	0.0235396202606929
-0.0829145728643216	0.0232893001279065
-0.0798994974874372	0.0230481439583951
-0.0768844221105528	0.0228161564346024
-0.0738693467336683	0.0225933415154166
-0.0708542713567839	0.0223797024973883
-0.0678391959798995	0.022175242074184
-0.0648241206030151	0.0219799623945237
-0.0618090452261306	0.0217938651185593
-0.0587939698492462	0.0216169514725223
-0.0557788944723618	0.0214492223013639
-0.0527638190954774	0.0212906781196774
-0.049748743718593	0.0211413191603721
-0.0467336683417085	0.0210011454214903
-0.0437185929648241	0.020870156710609
-0.0407035175879397	0.0207483526871383
-0.0376884422110553	0.0206357329021259
-0.0346733668341709	0.0205322968359308
-0.0316582914572864	0.0204380439330661
-0.028643216080402	0.0203529736347586
-0.0256281407035176	0.020277085408832
-0.0226130653266332	0.0202103787769844
-0.0195979899497487	0.0201528533392846
-0.0165829145728643	0.020104508796016
-0.0135678391959799	0.0200653449667491
-0.0105527638190955	0.0200353618064716
-0.00753768844221105	0.0200145594190303
-0.00452261306532663	0.0200029380676857
-0.00150753768844221	0.0200004981825849
0.00150753768844221	0.0200072403655923
0.00452261306532663	0.0200231653920339
0.00753768844221105	0.0200482742094604
0.0105527638190955	0.020082567933822
0.0135678391959799	0.0201260478422388
0.0165829145728643	0.0201787153631258
0.0195979899497487	0.0202405720635136
0.0226130653266332	0.0203116196331962
0.0256281407035176	0.0203918598661851
0.028643216080402	0.0204812946393561
0.0316582914572864	0.0205799258882621
0.0346733668341709	0.020687755579991
0.0376884422110553	0.0208047856836603
0.0407035175879397	0.0209310181378447
0.0437185929648241	0.0210664548156915
0.0467336683417085	0.0212110974872671
0.049748743718593	0.0213649477793686
0.0527638190954774	0.0215280071331444
0.0557788944723618	0.0217002767589159
0.0587939698492462	0.0218817575891223
0.0618090452261306	0.0220724502286304
0.0648241206030151	0.0222723549032832
0.0678391959798995	0.022481471405944
0.0708542713567839	0.0226997990410163
0.0738693467336683	0.0229273365665886
0.0768844221105528	0.0231640821352989
0.0798994974874372	0.0234100332329553
0.0829145728643216	0.0236651866160512
0.085929648241206	0.0239295382474443
0.0889447236180904	0.0242030832307897
0.0919597989949749	0.0244858157436194
0.0949748743718593	0.0247777289693459
0.0979899497487437	0.025078815028139
0.101005025125628	0.0253890649068981
0.104020100502513	0.0257084683883536
0.107035175879397	0.0260370139795518
0.110050251256281	0.0263746888395752
0.113065326633166	0.0267214787071596
0.11608040201005	0.027077367827518
0.119095477386935	0.0274423388793407
0.122110552763819	0.027816372901485
0.125125628140704	0.0281994492198719
0.128140703517588	0.0285915453742905
0.131155778894472	0.0289926370459612
0.134170854271357	0.0294026979849374
0.137185929648241	0.0298216999385401
0.140201005025126	0.0302496125802415
0.14321608040201	0.030686403439378
0.146231155778894	0.031132037831933
0.149246231155779	0.0315864787920525
0.152261306532663	0.0320496870051117
0.155276381909548	0.0325216207419674
0.158291457286432	0.0330022357943792
0.161306532663317	0.033491485412401
0.164321608040201	0.0339893202430161
0.167336683417085	0.0344956882709183
0.17035175879397	0.0350105347608807
0.173366834170854	0.0355338022023387
0.176381909547739	0.0360654302558762
0.179396984924623	0.0366053557021865
0.182412060301508	0.0371535123930958
0.185427135678392	0.037709831205155
0.188442211055276	0.0382742399956521
0.191457286432161	0.0388466635614165
0.194472361809045	0.0394270236000308
0.19748743718593	0.0400152386740782
0.200502512562814	0.0406112241780766
0.203517587939698	0.0412148923085802
0.206532663316583	0.0418261520369761
0.209547738693467	0.0424449090858251
0.212562814070352	0.0430710659078354
0.215577889447236	0.0437045216684087
0.218592964824121	0.0443451722315201
0.221608040201005	0.0449929101485932
0.224623115577889	0.0456476246511078
0.227638190954774	0.0463092016464163
0.230653266331658	0.046977523717094
0.233668341708543	0.0476524701238942
0.236683417085427	0.048333916812058
0.239698492462312	0.0490217364212135
0.242713567839196	0.0497157982992067
0.24572864321608	0.0504159685189084
0.248743718592965	0.0511221098992249
0.251758793969849	0.0518340820292808
0.254773869346734	0.0525517412965568
0.257788944723618	0.0532749409184441
0.260804020100503	0.054003530977497
0.263819095477387	0.0547373584601673
0.266834170854271	0.0554762672993124
0.269849246231156	0.0562200984200646
0.27286432160804	0.0569686897893674
0.275879396984925	0.0577218764688162
0.278894472361809	0.0584794906713357
0.281909547738693	0.0592413618207664
0.284924623115578	0.0600073166152401
0.287939698492462	0.060777179093723
0.290954773869347	0.0615507707056914
0.293969849246231	0.0623279103843432
0.296984924623116	0.0631084146225454
0.3	0.063892097552233


==> plot_data/H_true1.txt <==
-0.3	0.0457005415253129
-0.296984924623116	0.0447723081685851
-0.293969849246231	0.0438540448721033
-0.290954773869347	0.042945732190912
-0.287939698492462	0.0420473509530218
-0.284924623115578	0.0411588822566941
-0.281909547738693	0.0402803074677789
-0.278894472361809	0.0394116082171041
-0.275879396984925	0.0385527663979167
-0.27286432160804	0.0377037641633716
-0.269849246231156	0.0368645839240719
-0.266834170854271	0.0360352083456554
-0.263819095477387	0.0352156203464285
-0.260804020100503	0.0344058030950469
-0.257788944723618	0.0336057400082405
-0.254773869346734	0.0328154147485843
-0.251758793969849	0.0320348112223114
-0.248743718592965	0.03126391357717
-0.24572864321608	0.0305027062003222
-0.242713567839196	0.0297511737162838
-0.239698492462312	0.0290093009849055
-0.236683417085427	0.0282770730993935
-0.233668341708543	0.027554475384369
-0.230653266331658	0.0268414933939676
-0.227638190954774	0.0261381129099749
-0.224623115577889	0.0254443199400008
-0.221608040201005	0.0247601007156894
-0.218592964824121	0.0240854416909658
-0.215577889447236	0.0234203295403175
-0.212562814070352	0.0227647511571117
-0.209547738693467	0.0221186936519456
-0.206532663316583	0.0214821443510317
-0.203517587939698	0.0208550907946155
-0.200502512562814	0.0202375207354262
-0.19748743718593	0.0196294221371597
-0.194472361809045	0.0190307831729931
-0.191457286432161	0.0184415922241305
-0.188442211055276	0.0178618378783793
-0.185427135678392	0.0172915089287575
-0.182412060301508	0.0167305943721299
-0.179396984924623	0.0161790834078744
-0.176381909547739	0.0156369654365772
-0.173366834170854	0.0151042300587562
-0.17035175879397	0.0145808670736131
-0.167336683417085	0.0140668664778125
-0.164321608040201	0.0135622184642897
-0.161306532663317	0.0130669134210842
-0.158291457286432	0.0125809419302008
-0.155276381909548	0.0121042947664964
-0.152261306532663	0.0116369628965934
-0.149246231155779	0.0111789374778183
-0.146231155778894	0.0107302098571658
-0.14321608040201	0.010290771570288
-0.140201005025126	0.00986061434050814
-0.137185929648241	0.00943973007785907
-0.134170854271357	0.00902811087814556
-0.131155778894472	0.00862574902203064
-0.128140703517588	0.00823263697414562
-0.125125628140704	0.00784876738222303
-0.122110552763819	0.00747413307625321
-0.119095477386935	0.00710872706766338
-0.11608040201005	0.00675254254851926
-0.113065326633166	0.00640557289074928
-0.110050251256281	0.00606781164539084
-0.107035175879397	0.0057392525418582
-0.104020100502513	0.00541988948723279
-0.101005025125628	0.0051097165655739
-0.0979899497487437	0.00480872803725201
-0.0949748743718593	0.00451691833830202
-0.0919597989949749	0.00423428207979825
-0.0889447236180904	0.0039608140472496
-0.085929648241206	0.00369650920001592
-0.0829145728643216	0.00344136267074409
-0.0798994974874372	0.00319536976482474
-0.0768844221105528	0.00295852595986928
-0.0738693467336683	0.00273082690520636
-0.0708542713567839	0.00251226842139833
-0.0678391959798995	0.00230284649977786
-0.0648241206030151	0.00210255730200321
-0.0618090452261306	0.00191139715963377
-0.0587939698492462	0.00172936257372427
-0.0557788944723618	0.00155645021443862
-0.0527638190954774	0.0013926569206826
-0.049748743718593	0.00123797969975566
-0.0467336683417085	0.00109241572702137
-0.0437185929648241	0.000955962345597012
-0.0407035175879397	0.000828617066061666
-0.0376884422110553	0.000710377566182825
-0.0346733668341709	0.000601241690661853
-0.0316582914572864	0.000501207450897769
-0.028643216080402	0.000410273024769291
-0.0256281407035176	0.000328436756435555
-0.0226130653266332	0.000255697156154993
-0.0195979899497487	0.000192052900122221
-0.0165829145728643	0.00013750283032382
-0.0135678391959799	9.20459544112208e-05
-0.0105527638190955	5.56814455929523e-05
-0.00753768844221105	2.84086425439393e-05
-0.00452261306532663	1.02270493335461e-05
-0.00150753768844221	1.13633537146106e-06
0.00150753768844221	1.13633537146106e-06
0.00452261306532663	1.02270493335461e-05
0.00753768844221105	2.84086425439393e-05
0.0105527638190955	5.56814455929523e-05
0.0135678391959799	9.20459544112208e-05
0.0165829145728643	0.00013750283032382
0.0195979899497487	0.000192052900122221
0.0226130653266332	0.000255697156154993
0.0256281407035176	0.000328436756435555
0.028643216080402	0.000410273024769291
0.0316582914572864	0.000501207450897769
0.0346733668341709	0.000601241690661853
0.0376884422110553	0.000710377566182825
0.0407035175879397	0.000828617066061666
0.0437185929648241	0.000955962345597012
0.0467336683417085	0.00109241572702137
0.049748743718593	0.00123797969975566
0.0527638190954774	0.0013926569206826
0.0557788944723618	0.00155645021443862
0.0587939698492462	0.00172936257372427
0.0618090452261306	0.00191139715963377
0.0648241206030151	0.00210255730200321
0.0678391959798995	0.00230284649977786
0.0708542713567839	0.00251226842139833
0.0738693467336683	0.00273082690520636
0.0768844221105528	0.00295852595986928
0.0798994974874372	0.00319536976482474
0.0829145728643216	0.00344136267074409
0.085929648241206	0.00369650920001592
0.0889447236180904	0.0039608140472496
0.0919597989949749	0.00423428207979825
0.0949748743718593	0.00451691833830202
0.0979899497487437	0.00480872803725201
0.101005025125628	0.0051097165655739
0.104020100502513	0.00541988948723279
0.107035175879397	0.0057392525418582
0.110050251256281	0.00606781164539084
0.113065326633166	0.00640557289074928
0.11608040201005	0.00675254254851926
0.119095477386935	0.00710872706766338
0.122110552763819	0.00747413307625321
0.125125628140704	0.00784876738222303
0.128140703517588	0.00823263697414562
0.131155778894472	0.00862574902203064
0.134170854271357	0.00902811087814556
0.137185929648241	0.00943973007785907
0.140201005025126	0.00986061434050814
0.14321608040201	0.010290771570288
0.146231155778894	0.0107302098571658
0.149246231155779	0.0111789374778183
0.152261306532663	0.0116369628965934
0.155276381909548	0.0121042947664964
0.158291457286432	0.0125809419302008
0.161306532663317	0.0130669134210842
0.164321608040201	0.0135622184642897
0.167336683417085	0.0140668664778125
0.17035175879397	0.0145808670736131
0.173366834170854	0.0151042300587562
0.176381909547739	0.0156369654365772
0.179396984924623	0.0161790834078744
0.182412060301508	0.0167305943721299
0.185427135678392	0.0172915089287575
0.188442211055276	0.0178618378783793
0.191457286432161	0.0184415922241305
0.194472361809045	0.0190307831729931
0.19748743718593	0.0196294221371597
0.200502512562814	0.0202375207354262
0.203517587939698	0.0208550907946155
0.206532663316583	0.0214821443510317
0.209547738693467	0.0221186936519456
0.212562814070352	0.0227647511571117
0.215577889447236	0.0234203295403175
0.218592964824121	0.0240854416909658
0.221608040201005	0.0247601007156894
0.224623115577889	0.0254443199400008
0.227638190954774	0.0261381129099749
0.230653266331658	0.0268414933939676
0.233668341708543	0.027554475384369
0.236683417085427	0.0282770730993935
0.239698492462312	0.0290093009849055
0.242713567839196	0.0297511737162838
0.24572864321608	0.0305027062003222
0.248743718592965	0.03126391357717
0.251758793969849	0.0320348112223114
0.254773869346734	0.0328154147485843
0.257788944723618	0.0336057400082405
0.260804020100503	0.0344058030950469
0.263819095477387	0.0352156203464285
0.266834170854271	0.0360352083456554
0.269849246231156	0.0368645839240719
0.27286432160804	0.0377037641633716
0.275879396984925	0.0385527663979167
0.278894472361809	0.0394116082171041
0.281909547738693	0.0402803074677789
0.284924623115578	0.0411588822566941
0.287939698492462	0.0420473509530218
0.290954773869347	0.042945732190912
0.293969849246231	0.0438540448721033
0.296984924623116	0.0447723081685851
0.3	0.0457005415253129


==> plot_data/H_true2.txt <==
-0.3	0.0657005415253129
-0.296984924623116	0.0647723081685851
-0.293969849246231	0.0638540448721034
-0.290954773869347	0.062945732190912
-0.287939698492462	0.0620473509530218
-0.284924623115578	0.0611588822566941
-0.281909547738693	0.0602803074677789
-0.278894472361809	0.0594116082171042
-0.275879396984925	0.0585527663979167
-0.27286432160804	0.0577037641633716
-0.269849246231156	0.0568645839240719
-0.266834170854271	0.0560352083456554
-0.263819095477387	0.0552156203464285
-0.260804020100503	0.0544058030950469
-0.257788944723618	0.0536057400082405
-0.254773869346734	0.0528154147485843
-0.251758793969849	0.0520348112223114
-0.248743718592965	0.05126391357717
-0.24572864321608	0.0505027062003222
-0.242713567839196	0.0497511737162838
-0.239698492462312	0.0490093009849055
-0.236683417085427	0.0482770730993935
-0.233668341708543	0.047554475384369
-0.230653266331658	0.0468414933939676
-0.227638190954774	0.0461381129099749
-0.224623115577889	0.0454443199400008
-0.221608040201005	0.0447601007156894
-0.218592964824121	0.0440854416909658
-0.215577889447236	0.0434203295403175
-0.212562814070352	0.0427647511571117
-0.209547738693467	0.0421186936519456
-0.206532663316583	0.0414821443510317
-0.203517587939698	0.0408550907946155
-0.200502512562814	0.0402375207354262
-0.19748743718593	0.0396294221371597
-0.194472361809045	0.0390307831729931
-0.191457286432161	0.0384415922241305
-0.188442211055276	0.0378618378783793
-0.185427135678392	0.0372915089287575
-0.182412060301508	0.0367305943721299
-0.179396984924623	0.0361790834078744
-0.176381909547739	0.0356369654365772
-0.173366834170854	0.0351042300587562
-0.17035175879397	0.0345808670736131
-0.167336683417085	0.0340668664778125
-0.164321608040201	0.0335622184642897
-0.161306532663317	0.0330669134210842
-0.158291457286432	0.0325809419302008
-0.155276381909548	0.0321042947664964
-0.152261306532663	0.0316369628965934
-0.149246231155779	0.0311789374778183
-0.146231155778894	0.0307302098571658
-0.14321608040201	0.030290771570288
-0.140201005025126	0.0298606143405081
-0.137185929648241	0.0294397300778591
-0.134170854271357	0.0290281108781456
-0.131155778894472	0.0286257490220306
-0.128140703517588	0.0282326369741456
-0.125125628140704	0.027848767382223
-0.122110552763819	0.0274741330762532
-0.119095477386935	0.0271087270676634
-0.11608040201005	0.0267525425485193
-0.113065326633166	0.0264055728907493
-0.110050251256281	0.0260678116453908
-0.107035175879397	0.0257392525418582
-0.104020100502513	0.0254198894872328
-0.101005025125628	0.0251097165655739
-0.0979899497487437	0.024808728037252
-0.0949748743718593	0.024516918338302
-0.0919597989949749	0.0242342820797983
-0.0889447236180904	0.0239608140472496
-0.085929648241206	0.0236965092000159
-0.0829145728643216	0.0234413626707441
-0.0798994974874372	0.0231953697648247
-0.0768844221105528	0.0229585259598693
-0.0738693467336683	0.0227308269052064
-0.0708542713567839	0.0225122684213983
-0.0678391959798995	0.0223028464997779
-0.0648241206030151	0.0221025573020032
-0.0618090452261306	0.0219113971596338
-0.0587939698492462	0.0217293625737243
-0.0557788944723618	0.0215564502144386
-0.0527638190954774	0.0213926569206826
-0.049748743718593	0.0212379796997557
-0.0467336683417085	0.0210924157270214
-0.0437185929648241	0.020955962345597
-0.0407035175879397	0.0208286170660617
-0.0376884422110553	0.0207103775661828
-0.0346733668341709	0.0206012416906619
-0.0316582914572864	0.0205012074508978
-0.028643216080402	0.0204102730247693
-0.0256281407035176	0.0203284367564356
-0.0226130653266332	0.020255697156155
-0.0195979899497487	0.0201920529001222
-0.0165829145728643	0.0201375028303238
-0.0135678391959799	0.0200920459544112
-0.0105527638190955	0.020055681445593
-0.00753768844221105	0.0200284086425439
-0.00452261306532663	0.0200102270493335
-0.00150753768844221	0.0200011363353715
0.00150753768844221	0.0200011363353715
0.00452261306532663	0.0200102270493335
0.00753768844221105	0.0200284086425439
0.0105527638190955	0.020055681445593
0.0135678391959799	0.0200920459544112
0.0165829145728643	0.0201375028303238
0.0195979899497487	0.0201920529001222
0.0226130653266332	0.020255697156155
0.0256281407035176	0.0203284367564356
0.028643216080402	0.0204102730247693
0.0316582914572864	0.0205012074508978
0.0346733668341709	0.0206012416906619
0.0376884422110553	0.0207103775661828
0.0407035175879397	0.0208286170660617
0.0437185929648241	0.020955962345597
0.0467336683417085	0.0210924157270214
0.049748743718593	0.0212379796997557
0.0527638190954774	0.0213926569206826
0.0557788944723618	0.0215564502144386
0.0587939698492462	0.0217293625737243
0.0618090452261306	0.0219113971596338
0.0648241206030151	0.0221025573020032
0.0678391959798995	0.0223028464997779
0.0708542713567839	0.0225122684213983
0.0738693467336683	0.0227308269052064
0.0768844221105528	0.0229585259598693
0.0798994974874372	0.0231953697648247
0.0829145728643216	0.0234413626707441
0.085929648241206	0.0236965092000159
0.0889447236180904	0.0239608140472496
0.0919597989949749	0.0242342820797983
0.0949748743718593	0.024516918338302
0.0979899497487437	0.024808728037252
0.101005025125628	0.0251097165655739
0.104020100502513	0.0254198894872328
0.107035175879397	0.0257392525418582
0.110050251256281	0.0260678116453908
0.113065326633166	0.0264055728907493
0.11608040201005	0.0267525425485193
0.119095477386935	0.0271087270676634
0.122110552763819	0.0274741330762532
0.125125628140704	0.027848767382223
0.128140703517588	0.0282326369741456
0.131155778894472	0.0286257490220306
0.134170854271357	0.0290281108781456
0.137185929648241	0.0294397300778591
0.140201005025126	0.0298606143405081
0.14321608040201	0.030290771570288
0.146231155778894	0.0307302098571658
0.149246231155779	0.0311789374778183
0.152261306532663	0.0316369628965934
0.155276381909548	0.0321042947664964
0.158291457286432	0.0325809419302008
0.161306532663317	0.0330669134210842
0.164321608040201	0.0335622184642897
0.167336683417085	0.0340668664778125
0.17035175879397	0.0345808670736131
0.173366834170854	0.0351042300587562
0.176381909547739	0.0356369654365772
0.179396984924623	0.0361790834078744
0.182412060301508	0.0367305943721299
0.185427135678392	0.0372915089287575
0.188442211055276	0.0378618378783793
0.191457286432161	0.0384415922241305
0.194472361809045	0.0390307831729931
0.19748743718593	0.0396294221371597
0.200502512562814	0.0402375207354262
0.203517587939698	0.0408550907946155
0.206532663316583	0.0414821443510317
0.209547738693467	0.0421186936519456
0.212562814070352	0.0427647511571117
0.215577889447236	0.0434203295403175
0.218592964824121	0.0440854416909658
0.221608040201005	0.0447601007156894
0.224623115577889	0.0454443199400008
0.227638190954774	0.0461381129099749
0.230653266331658	0.0468414933939676
0.233668341708543	0.047554475384369
0.236683417085427	0.0482770730993935
0.239698492462312	0.0490093009849055
0.242713567839196	0.0497511737162838
0.24572864321608	0.0505027062003222
0.248743718592965	0.05126391357717
0.251758793969849	0.0520348112223114
0.254773869346734	0.0528154147485843
0.257788944723618	0.0536057400082405
0.260804020100503	0.0544058030950469
0.263819095477387	0.0552156203464285
0.266834170854271	0.0560352083456554
0.269849246231156	0.0568645839240719
0.27286432160804	0.0577037641633716
0.275879396984925	0.0585527663979167
0.278894472361809	0.0594116082171042
0.281909547738693	0.0602803074677789
0.284924623115578	0.0611588822566941
0.287939698492462	0.0620473509530218
0.290954773869347	0.062945732190912
0.293969849246231	0.0638540448721034
0.296984924623116	0.0647723081685851
0.3	0.0657005415253129


==> plot_data/x_data.txt <==
-0.130353574410311	-0.130042855285017
-0.144514812144453	-0.0500082253837415
-0.143986674513451	0.0432830983970441
-0.149990876987549	0.141259284266219
-0.051401186034332	-0.169582023584047
-0.0572608269710126	-0.052636375504886
-0.0617908271900748	0.0373868991463102
-0.0313868321936106	0.125059853483294
0.0359471351022409	-0.145168405609173
0.0526270401614769	-0.0555574129204499
0.048141583913465	0.0440299224935944
0.0477342754662631	0.150717492019672
0.162547424595216	-0.151544629653037
0.164367065271749	-0.0538283097792087
0.163896842944562	0.0564905705229636
0.173015691040076	0.170225222299172


==> plot_data/x_traj.txt <==
0	0
1.81740826755873e-08	5.023590683865e-05
7.26945680384487e-08	0.000100468152737807
1.63558798106214e-07	0.000150696711665296
2.9076409624782e-07	0.000200921557592202
1.47181162362229e-06	0.000451989181450185
3.56097363612307e-06	0.000702960077835199
6.55789458416785e-06	0.000953830996852949
1.04622072851899e-05	0.00120459869077219
4.35809895877518e-05	0.00245677531654521
9.93228036592951e-05	0.00370588542121189
0.000177628700860474	0.00495152565132981
0.000278432534536923	0.00619329440749798
0.00111710706415016	0.0123303018427703
0.00250420425841229	0.018311359591871
0.00442359473367059	0.0240887806033819
0.00685491698004641	0.0296172323793605
0.0107475352280661	0.0363725691108955
0.015402978263427	0.0425443093912669
0.0207480785926962	0.0480529319877566
0.026701062608066	0.0528305144138251
0.0312699672693797	0.0535208349769792
0.0357913260359501	0.051544822631166
0.0401335871733223	0.0491254994212496
0.0442492659674306	0.0467698499291103
0.048141583913465	0.0440299224935944
0.0517859123480807	0.0409934214191588
0.0551578433391099	0.0376850156762001
0.0582353712935954	0.0341310122849
0.0631938240998658	0.026382877251057
0.066915801654917	0.0188737352076363
0.0695061920966493	0.0127771319946013
0.0711341442444283	0.00743930526542214
0.0718906344839678	0.00177643238586044
0.0717207257055236	-0.00384089415998295
0.0706426538034572	-0.00926307010093783
0.0687010037482413	-0.0143508577257518
0.0685120098924136	-0.0147360585558385
0.0683180290265976	-0.015118269210249
0.0681191003541946	-0.0154974289155413
0.0679152638590266	-0.0158734774998198
0.0677076300277156	-0.0161275333682728
0.067494555092397	-0.016644508026693
0.0672712923367004	-0.0177442699953602
0.0670322205058853	-0.0191656725813663
0.0668062198775098	-0.0203518056672698
0.0665666715504325	-0.0215339050110549
0.066313621878111	-0.0227118186240698
0.0660471189135891	-0.0238853951550172
0.0645145991192169	-0.0296829947336414
0.0626539286193862	-0.0353498444729982
0.060472993446655	-0.0408678414507872
0.0579806799379719	-0.0462194895316106
0.0526270401614769	-0.0555574129204499
0.0463270094537901	-0.0641792638030097
0.0391598821827304	-0.0719953585711328
0.0312137208022251	-0.0789273788141238
0.0226211756835665	-0.0844163676852578
0.0134274435057445	-0.0900099397021079
0.00357947796091872	-0.0969711160106893
-0.00699777297594363	-0.104126862573241
-0.0165179242855301	-0.108974014248272
-0.0264330580776514	-0.112902750356034
-0.0366596571840279	-0.115891926957751
-0.0471129617347916	-0.117929044230389
-0.0549918434397605	-0.118824588846372
-0.062913049955413	-0.119190791246784
-0.0708410890748069	-0.119031032961176
-0.0787409007645084	-0.118351020201263
-0.0837672250900751	-0.117646160270466
-0.0887587781801686	-0.116733843726559
-0.0937067079689934	-0.115616954283428
-0.0986023133559688	-0.114298707545164
-0.103449214294235	-0.113187728385764
-0.10821971038268	-0.110972571531566
-0.11285157555379	-0.106569711560868
-0.117273706860758	-0.100886443422703
-0.121405628228613	-0.0953453844799513
-0.125299883636581	-0.0896660924970725
-0.128951082336408	-0.0838585886392221
-0.132354271380158	-0.0779330425852346
-0.139098912758997	-0.0641839233777623
-0.144514812144453	-0.0500082253837415
-0.148569180105655	-0.0355307843563838
-0.151241438528298	-0.0208782478011968
-0.152038131418388	-0.0137305355053428
-0.152505754379076	-0.00658683144816719
-0.152644881657891	0.000537919352914026
-0.152456745164605	0.00762880381961779
-0.152207799854664	0.011596723292184
-0.151856328353678	0.0155465733664888
-0.15140282183374	0.0194757216967921
-0.150847836322631	0.0233815485593539
-0.150188475163328	0.0274568902461369
-0.14943097450744	0.0310655373896416
-0.148591805177437	0.0336791819610168
-0.147690327249097	0.0357266768881872
-0.146831153015409	0.0376547529090641
-0.14592708320193	0.0395575130141025
-0.144978716484192	0.0414339561738825
-0.143986674513451	0.0432830983970441
-0.138394392495583	0.0520868218826733
-0.131816405466375	0.06007058115428
-0.124354144471352	0.0671328055612813
-0.116119896625719	0.0731879589445996
-0.110611386753873	0.0764421361946481
-0.104878635502664	0.0792569039977791
-0.0989545044155724	0.0816205512607898
-0.0928725348047113	0.0835241163748295
-0.0867101359373419	0.0841206969599724
-0.0804335126775437	0.086140351601192
-0.0738847277652389	0.0918282368477726
-0.0668722682151586	0.0992783287123609
-0.0605878215942167	0.104630878378993
-0.0539846153005277	0.109545325235142
-0.0470900643952324	0.11400563149687
-0.0399325147521084	0.117997893876236
-0.0243163152860124	0.12475905471423
-0.00796265578010837	0.129366231072031
0.00884579124610885	0.131780990924861
0.0258263255828908	0.132006730042347
0.0425570687635455	0.126972500194745
0.0583029549151555	0.117069016009034
0.0725790777853368	0.10554867436532
0.0852573255675629	0.0930307201164978
0.0946783114094226	0.0812357952450425
0.102775846072577	0.0686549947460316
0.109474600659665	0.0554365469174003
0.114716966399941	0.0417333291661836
0.117031441457823	0.0335112605257165
0.11885727664339	0.0257452277931912
0.120236186331308	0.0191005168701579
0.121219446798857	0.0130760652603354
0.121834307649567	0.00690130548257363
0.122069320351264	0.000738458879083293
0.121925939897186	-0.00538930877457968
0.121407027270653	-0.011459089922633
0.118881530212674	-0.0248242696464253
0.114542433582477	-0.0375258144889351
0.108496371308006	-0.0493244360286424
0.100882766828424	-0.0600051037424303
0.0969867718561975	-0.06732874754736
0.0926362642304984	-0.0778029575091039
0.0878212599106999	-0.0885082888743325
0.0823356508878489	-0.0981576943375248
0.0761241685895962	-0.107038080979801
0.0693848844586826	-0.115456977059949
0.0621459512948135	-0.123384373005217
0.0544373135807172	-0.130792669750069
0.0359471351022409	-0.145168405609173
0.0156995917666206	-0.156680092292823
-0.00590924826081891	-0.165167606465022
-0.0284668634147104	-0.170543969618618
-0.051401186034332	-0.169582023584047
-0.0737781306975931	-0.162709773525388
-0.0949395594870289	-0.153295436785692
-0.11464033493849	-0.141930687012144
-0.130353574410311	-0.130042855285017
-0.144590306120443	-0.11665755497745
-0.157190683939772	-0.101961787505149
-0.168020986985746	-0.0861526812103578
-0.179600355080139	-0.0663454401828742
-0.188243224406485	-0.0477410043745676
-0.194034400793672	-0.0283203115655218
-0.196850049183989	-0.00812099307880917
-0.196973779672108	0.00575738063024502
-0.195642233423966	0.0194256107198106
-0.1928848120725	0.0327326122785918
-0.188746621920331	0.0455327990984781
-0.184335443613227	0.0615830999951253
-0.178358765605409	0.0832769391492479
-0.17057435482747	0.104239777048489
-0.161053030588841	0.123139391282342
-0.149990876987549	0.141259284266219
-0.137442853838666	0.158160264180528
-0.123510698486447	0.173718590458291
-0.108306568508673	0.187824903025384
-0.0779227553369348	0.209940445616387
-0.0446335167107362	0.22523236378414
-0.00959769791333852	0.231924891137441
0.0259727182694864	0.231484059853203
0.0610503887516014	0.226218992901714
0.0949006410139647	0.216073229854728
0.126782771326677	0.201440562236889
0.156052244402656	0.182774495598783
0.173015691040076	0.170225222299172
0.188535232524459	0.153911135536272
0.202167127018683	0.131044288080354
0.213442412968328	0.104293529175465
0.222102081389421	0.0775852723707383
0.228190543866449	0.0504813875592441
0.231689099448371	0.0232029265449288
0.232597773235694	-0.00402049795004784
0.231744161214098	-0.0223887157766103
0.229710327737804	-0.0405435573235699
0.22651126980414	-0.0584067929889647
0.222166381117335	-0.0758999921369772
0.216660244810398	-0.0937929858934035
0.21008387833091	-0.109247803822584
0.202644087785922	-0.119919253765293
0.194580297150199	-0.127655599021204
0.187105040247974	-0.134383448543525
0.179255396012741	-0.140619093307867
0.171059728774346	-0.146344691397875
0.162547424595216	-0.151544629653037
0.127919416672375	-0.167161701099508
0.0910587479995581	-0.172587759615195
0.0543835946687558	-0.165446820145987
0.0202743247885223	-0.148559352299245
-0.0039797144509271	-0.130991289404065
-0.0248537518819108	-0.110046241617873
-0.0418203401736802	-0.0863716171649059
-0.0544982440757247	-0.0606667953265888
-0.0572608269710126	-0.052636375504886
-0.0596606213437309	-0.0455744484740843
-0.0617652852903701	-0.040759096529753
-0.0636557792955327	-0.0371615373764202
-0.0653735109987194	-0.0332205108474549
-0.0668972893247653	-0.0292204485726164
-0.0682245114703644	-0.0251710050943655
-0.0693530519562189	-0.0210818984040015
-0.0717608945846638	-0.00607059615207925
-0.0715128345542922	0.00886233921158913
-0.0686580194240054	0.0232527672882851
-0.0633345959373711	0.0366678546757456
-0.0617908271900748	0.0373868991463102
-0.0602637866188477	0.0358869765743504
-0.0588080440622807	0.0343314896856362
-0.0574192619401862	0.0331047085720562
-0.056076720498769	0.0317005711101456
-0.0547933979024498	0.030248155165547
-0.0535712360216625	0.0287501381562171
-0.0524120609100166	0.0272092599238704
-0.050818395050367	0.0248603324441604
-0.0493709748773196	0.0224332528299857
-0.0480742871418087	0.0199375203907219
-0.0469322104068018	0.0173828071055831
-0.0459480259821168	0.0147789473072228
-0.0451244375010771	0.0121359464125706
-0.0444635279609951	0.00946388004330477
-0.0439667498125984	0.00677284717266514
-0.0437171854529276	0.00488371557471181
-0.0435485414018802	0.00299372988375242
-0.0434607794708925	0.00110634877362565
-0.0434537135973039	-0.00077499202908808
-0.0434602013592381	-0.0010813082312614
-0.0434688292969079	-0.00138735757894911
-0.0434795954950098	-0.00169312530583569
-0.04349249793561	-0.00199859666901265
-0.0434971735011196	-0.00192971342614438
-0.0435014916028649	-0.00169475848978254
-0.0435052282573828	-0.0014591491619619
-0.0435084016611583	-0.00125291727560883
-0.0435111057907962	-0.0010375604881259
-0.0435133014725625	-0.00082224876239093
-0.043514988814465	-0.00060698328741354
-0.0435161679272701	-0.000391765251805571
-0.0435144441235953	0.000683571770187308
-0.0435000327934693	0.00175754474839758
-0.0434729508827831	0.00283000558209734
-0.0434332170527875	0.00390080648208056
-0.043045540694134	0.00922478716272917
-0.0423453487506525	0.0144852911188525
-0.0413368802965806	0.019664284056767
-0.0400254150480532	0.0247441271707843
-0.0349335390564457	0.0380216762986161
-0.027785449162171	0.0500901481947912
-0.0187979638765426	0.060647574957871
-0.00823490839616067	0.069445722403872
-0.00432462213725267	0.0701898027120546
-0.000429693367840812	0.0689325561911188
0.00338014133727129	0.0674612151904075
0.00710076005070697	0.0661023646459966
0.010746352143981	0.0644465200223221
0.014293891078111	0.062601120336422
0.0177329678370645	0.0605730195444912
0.0210536077935012	0.0583695639376121
0.0260143430319514	0.0545677969901356
0.0306235794273481	0.050384458821298
0.0348493358515565	0.0458547917393859
0.0386631391859918	0.0410161403686784
0.0400663716310904	0.0390047184149804
0.0413982781791953	0.0369528177454965
0.0426574946752709	0.0348630719387098
0.0438427516654505	0.0327381485931464
0.0444706806653506	0.0315398218820922
0.0450750874681793	0.0303318831112769
0.0456557905416268	0.0291148069044958
0.0462126176848896	0.0278890703319237
0.0467440733928522	0.0265567791233052
0.0472521049918981	0.0254372301841969
0.0477425301140318	0.0247956607557421
0.0482222578404973	0.0244159368423707
0.0486882988406	0.0239768714498767
0.0491458025349766	0.0235297821741368
0.0495946162299039	0.023074849882798
0.0500345907933631	0.0226122579207175
0.0520969862425827	0.020190918946935
0.0539180939207243	0.0176069669126715
0.0554834025374233	0.014885764281626
0.0567810862046326	0.0120535616255283
0.0578611522072205	0.00893646759764639
0.0586171511533375	0.00575747173825998
0.0590443823275593	0.00255066116724831
0.059141829919628	-0.000650170729979358
0.0591320031466077	-0.00101550608405418
0.0591178692908153	-0.00138026935851708
0.0590994353939845	-0.00174441046841269
0.0590767090858646	-0.00210787947644937
0.0590659365574058	-0.00225963608766555
0.0590544157297769	-0.00241126287074335
0.0590421472518447	-0.00256275619920802
0.0590291317903025	-0.0027141124515854
0.0590217765572097	-0.00279596776728873
0.0590142028466989	-0.00287778130199743
0.0590064107709774	-0.00295955248350401
0.0589984004437764	-0.0030412807400503
0.0589939522502392	-0.00308571234813751
0.0589894395510637	-0.0031301309982356
0.0589848623651138	-0.00317453659852983
0.0589802207113865	-0.00321892905724567
0.0589755029607139	-0.00327489958705283
0.0589707274668608	-0.00330491067840159
0.05896594643074	-0.0032777327083928
0.058961221663154	-0.00321875412369383
0.0589566775816199	-0.00316753403773906
0.0589522063899517	-0.00311631482828464
0.0589478080868049	-0.00306509659885216
0.0589434826706881	-0.0030138794529475
0.0589229488330976	-0.0027578135976916
0.0589042368630949	-0.00250179034735932
0.0588873464090959	-0.00224582262161642
0.0588722770279129	-0.00198992332833356
0.0588242243246982	-0.000711903495524752
0.0588215793769082	0.000562476458276425
0.0588641843203035	0.0018316189995916
0.0589518247893852	0.00309394009199411
0.0596345502892217	0.00755412738575678
0.0608771946825048	0.0118345413983001
0.0626526786224245	0.0158674080038588
0.0649252974089327	0.0195908475483323
0.0659131134903333	0.0209162028768034
0.0669642163789735	0.0221854303494024
0.0680758031170671	0.0233957838172199
0.0692449446223897	0.0245446774081744
0.0696573897819996	0.0249229965652829
0.0700760830372139	0.0252937509244609
0.0705008975402262	0.0256568499473458
0.0709317049750458	0.0260122054118327
0.0713705647890618	0.0265489606240049
0.0718138944792923	0.0266538413593085
0.0722517694074228	0.025817388127869
0.0726724885409673	0.0244558124944686
0.0730126477240188	0.0233847409071961
0.0733375475837371	0.0223104924514172
0.0736471452363903	0.021233286505667
0.0739414008984815	0.0201533427742709
0.0751813885673807	0.0147202162381527
0.0760336371909292	0.00925176897318154
0.0764966451705759	0.00377566039016434
0.0765708939285978	-0.00168064941253065
0.075340732776079	-0.0137044883066007
0.0722331760653781	-0.0251909715409661
0.0673537779277038	-0.035855054252099
0.0608543693749901	-0.0454425197046478
0.0579294803042224	-0.0509166771589145
0.0546150377339475	-0.0582334921947115
0.050853401717777	-0.0652932715967773
0.0466660152473132	-0.0716954057306484
0.0421010367506582	-0.077900641815669
0.0371660028410155	-0.0837727890179588
0.0318816332563628	-0.0892913731861772
0.0262698440883181	-0.0944375600054642
0.0156382895221227	-0.102559729462551
0.00419466190942168	-0.109387714458208
-0.00791764221722471	-0.114857220143402
-0.0205497015032328	-0.118923422300431
-0.0297258141107538	-0.11638551154084
-0.0385428611149656	-0.108428744891734
-0.0467992175101424	-0.0994903116103734
-0.0543111322138691	-0.0909085892722204
-0.0610463814872644	-0.0819531674901413
-0.0670646997321805	-0.0725882245063245
-0.072337243169414	-0.0628709387401758
-0.0768399208859351	-0.0528598574928499
-0.0803461987895406	-0.0432559009932357
-0.0831452470849755	-0.0334968802484414
-0.0852280903951666	-0.0236340967062303
-0.0865895063073479	-0.0137191536865696
-0.0869248544909672	-0.00984395021726646
-0.0871499291586154	-0.00597183215404618
-0.0872648690067474	-0.00210590291960784
-0.0872698977446724	0.00175073981094634
-0.0871681930467787	0.00544974527737423
-0.0869556211351762	0.00945898911553065
-0.086619832625728	0.0141660653772159
-0.0861462519014051	0.0192470318769767
-0.0856308496238105	0.023459681405894
-0.0850140202711641	0.0276483575667806
-0.0842963507272234	0.0318106144742169
-0.0834784834740262	0.0359440186879757
-0.0779124062542463	0.0560959782060242
-0.0699697443626745	0.0751702014280075
-0.0597921547135193	0.0928862413663159
-0.0475537915225937	0.108989635751324
-0.0397499620436574	0.11734170756268
-0.0313868321936106	0.125059853483294
-0.0225087636086987	0.132110547148844
-0.0131623646208791	0.138464486734522
-0.00338014671135657	0.144423973573079
0.00676115317694487	0.148901736954593
0.0171376345329872	0.151006347925002
0.0276130382261089	0.151471794237073
0.0376864379260918	0.151424496223847
0.0477342754662631	0.150717492019672
0.0577123067282393	0.149361284363981
0.0675772958782368	0.147369004654979
0.0875395834854701	0.14126375216506
0.106469001834428	0.132652564992799
0.12402953601612	0.121742830042097
0.139925539298998	0.108774624373874
0.149593188740008	0.0945818390480385
0.157679338904976	0.0757228264202376
0.163896842944562	0.0564905705229636
0.168275665409103	0.0376688103344631
0.170916526721671	0.018390627646366
0.171740963764527	-0.000866541842763066
0.170759246800014	-0.0199345993826557
0.167996642721765	-0.0386457626199726
0.166330951533275	-0.0462884781775863
0.164367065271749	-0.0538283097792087
0.162109037174811	-0.061253413324379
0.159561356793263	-0.0685521079300549
0.15830343555531	-0.0718386353969287
0.156986679288427	-0.0750953388287069
0.155611605982528	-0.078321146726954
0.154178752222689	-0.081514998192328
0.153730603928838	-0.0824933346080455
0.15327693961701	-0.0834842808206457
0.15281767799096	-0.0844240524755108
0.152353713353041	-0.0851763654460481


==> plot_data/y_approx_y.txt <==
0	0.0123776621674342
0.00144297236584331	0.0124867225670841
0.00288594473168662	0.0125956882516747
0.0101008065609032	0.0131390900314088
0.0173156683901197	0.0136800983849701
0.0533899775362025	0.0163484608047511
0.0894642866822852	0.0189535195846548
0.269835832412699	0.0309060852444042
0.450207378143113	0.0406607603330304
0.803655845627695	0.0512654746863522
1.15710431311228	0.0491338128520602
1.28249022725464	0.0456473149210747
1.407876141397	0.0410323161431534
1.43130258024466	0.0400632750714932
1.45472901909231	0.039064349852842
1.47188444365647	0.0383147602642885
1.48903986822062	0.0376502918164838
1.50619529278477	0.0363079919029777
1.52335071734892	0.0342707997414667
1.54224872995592	0.032066436670899
1.56114674256291	0.0298493600439199
1.65563680559788	0.0186409964511594
1.75012686863285	0.00739243545880709
2.10083069822447	-0.0315050369939087
2.45153452781609	-0.059385603659769
2.66692037187624	-0.0675835350288311
2.88230621593639	-0.0676318907323403
2.99235935492025	-0.0644511744702308
3.10241249390411	-0.0527027926338748
3.21246563288797	-0.0402559912751507
3.32251877187183	-0.0278541626738004
3.60720374126201	0.00198891334860044
3.89188871065219	0.0281550422869231
4.06497832177953	0.0419902637544681
4.23806793290686	0.0534357305796418
4.41115754403419	0.0615456868618021
4.58424715516152	0.0632785031470259
4.73532605241747	0.0605463649026115
4.88640494967341	0.0550023229348213
5.22198401666079	0.0355392163902959
5.55756308364816	0.0115445236755597
5.94419332497276	-0.0141456189686192
6.33082356629736	-0.0305643971683842
6.73267203205896	-0.0360291716248265
7.13452049782055	-0.0287652087119532
7.29445000880508	-0.0231025338191486
7.4543795197896	-0.016515031094165
7.61430903077413	-0.0124447480341951
7.77423854175866	-0.00987549714960992
7.91202821932307	-0.00742896238366472
8.04981789688749	-0.00488090537618583
8.45827829227343	0.00226597885331822
8.86673868765938	0.00727856028574814
8.9791923675063	0.00810789687367243
9.09164604735321	0.0128477326658921
9.20409972720013	0.0180909729229226
9.31655340704705	0.0227760431400376
9.68601498482822	0.0333339021655296
10.0554765626094	0.0354477487847335
10.1825811105467	0.0342792274931332
10.3096856584841	0.0322659590302188
10.4367902064214	0.0295217548660558
10.5638947543587	0.0240930324042939
10.6801545442784	0.0166624546226952
10.796414334198	0.00914789931905053
11.1175674520318	-0.0104927092421167
11.4387205698657	-0.0258160769755293
11.5803450750318	-0.0304873428962674
11.7219695801979	-0.0336145489004392
11.8067957426266	-0.0347066590711127
11.8916219050553	-0.0352054535131566
11.976448067484	-0.034782020379709
12.0612742299126	-0.0314246269935035
12.1383151233112	-0.02792407019448
12.2153560167098	-0.0242375909735631
12.6005604837028	-0.00365271428931393
12.9857649506958	0.0155355205326982
13.4548878691331	0.0307997402013516
13.9240107875704	0.0331601333605526
14.311718036736	0.0264025232979253
14.6994252859016	0.0149856083949624
14.8297458278479	0.0107508545518084
14.9600663697942	0.00654265046795316
15.0903869117404	-0.00505676853222412
15.2207074536867	-0.0183136539569242
15.3282229137619	-0.02850678819112
15.4357383738371	-0.0377290587374673
15.8153870965627	-0.0593481898580601
16.1950358192882	-0.0593309144542614
16.4558012439854	-0.0482968042802892
16.7165666686825	-0.0249558880577536
16.9773320933797	-0.00106298452769678
17.2380975180768	0.020083895230546
17.6048909715471	0.0446741378379635
17.9716844250174	0.0573758089162326
18.2125928818844	0.0495503026017795
18.4535013387514	0.0354522774513006
18.6944097956185	0.0180833459729898
18.9353182524855	-2.34466470433172e-05
19.1051941171241	-0.0120766096913318
19.2750699817628	-0.022768529353573
19.4449458464015	-0.0315264116774429
19.6148217110401	-0.0406645106336512
19.7551219248702	-0.049131391139426
19.8954221387003	-0.0548570379848385
20.1931669997487	-0.0572398214961465
20.4909118607972	-0.048463917775735
20.7213101506187	-0.038022291199366
20.9517084404402	-0.0276637151738005
21.1215858139633	-0.0153265969392722
21.2914631874864	-0.00161724180130985
21.4613405610095	0.0111744882270463
21.6312179345327	0.0234077135222045
22.0343580273968	0.0480867692480373
22.4374981202609	0.0578709758441352
22.5609551740323	0.0559061405201669
22.6844122278036	0.0495109100014268
22.8078692815749	0.0414099086349927
22.9313263353462	0.0321635523517547
23.3364330395399	-0.00133102709981143
23.7415397437337	-0.030391898430888
24.0366581470262	-0.0445625811134247
24.3317765503187	-0.0497680201056314
24.6268949536112	-0.0446920111357413
24.9220133569037	-0.0328370186657615
25.0623007340651	-0.0262513352700358
25.2025881112265	-0.0196454812066808
25.3428754883879	-0.0132465025473038
25.4831628655493	-0.0070731487986741
25.570246508822	-0.000964690366204696
25.6573301520946	0.00498847525673365
25.7444137953673	0.010681454928712
25.8314974386399	0.0161019568090629
26.2465136070592	0.036905028401652
26.6615297754785	0.0445347483048675
26.7746438770822	0.043764450080188
26.887757978686	0.0418318174215546
26.9302796381717	0.0409391312280054
26.9728012976575	0.0399275972227215
27.0153229571432	0.0386372173746986
27.057844616629	0.0369676861808031
27.0957766170437	0.0351253320869688
27.1337086174584	0.0329642188457408
27.3233686195321	0.0200898591437612
27.5130286216057	0.00658561558304993
27.9208981913294	-0.0201659911374611
28.3287677610531	-0.0369216406435387
28.3811194029314	-0.0380271039655489
28.4334710448096	-0.038871114500175
28.4528016608939	-0.039114081529187
28.4721322769782	-0.0391390524549153
28.4914628930625	-0.038864486631538
28.5107935091468	-0.0383357795925829
28.5280866637157	-0.0376817175365761
28.5453798182847	-0.0368853654143449
28.6318455911293	-0.0315772451880864
28.7183113639739	-0.0255654648733973
28.9924322883172	-0.00753791274565545
29.2665532126605	0.00951015582429012
29.6332766063303	0.0278380942464956
30	0.0381336854687203


==> plot_data/y_approx_ygJ.txt <==
0	0.000204531296848387
0.00144297236584331	0.000302915093204348
0.00288594473168662	0.000401283250337947
0.0101008065609032	0.00089288282899247
0.0173156683901197	0.00138406306410577
0.0533899775362025	0.00383284841700871
0.0894642866822852	0.00626761666601983
0.269835832412699	0.018130057929941
0.450207378143113	0.0292121096515503
0.803655845627695	0.0474300441280384
1.15710431311228	0.0593399124341616
1.28249022725464	0.0617886315355847
1.407876141397	0.0632583426502915
1.43130258024466	0.0634230249979923
1.45472901909231	0.0636384169228377
1.47188444365647	0.0640370422508862
1.48903986822062	0.064241270326292
1.50619529278477	0.0639277633500646
1.52335071734892	0.0629340626891217
1.54224872995592	0.0610555652551632
1.56114674256291	0.0585781217438681
1.65563680559788	0.0461875047621891
1.75012686863285	0.0337780349503518
2.10083069822447	-0.0127409906642368
2.45153452781609	-0.0563839499099261
2.66692037187624	-0.0795406874937328
2.88230621593639	-0.0985285693085536
2.99235935492025	-0.107060790369768
3.10241249390411	-0.103105412430234
3.21246563288797	-0.0929873813702038
3.32251877187183	-0.0819718815977035
3.60720374126201	-0.0503314373803327
3.89188871065219	-0.0161983476256626
4.06497832177953	0.00475321066979451
4.23806793290686	0.0251988166034653
4.41115754403419	0.0447655151652953
4.58424715516152	0.058599934292304
4.73532605241747	0.0666807372892322
4.88640494967341	0.0731102196058018
5.22198401666079	0.08095901912563
5.55756308364816	0.0795675202263944
5.94419332497276	0.0685329753866766
6.33082356629736	0.0516697620681503
6.73267203205896	0.027071325573182
7.13452049782055	-0.000793340126941544
7.29445000880508	-0.0118300368492843
7.4543795197896	-0.0224174818274103
7.61430903077413	-0.0375248646458379
7.77423854175866	-0.0555538385898018
7.91202821932307	-0.0697528352381256
8.04981789688749	-0.0824095480466265
8.45827829227343	-0.108691846798705
8.86673868765938	-0.115647746417815
8.9791923675063	-0.113610551952084
9.09164604735321	-0.101194435754813
9.20409972720013	-0.0871229388925627
9.31655340704705	-0.0722609499708664
9.68601498482822	-0.0202064177025489
10.0554765626094	0.0321152553379331
10.1825811105467	0.0490621682326822
10.3096856584841	0.0650280107415897
10.4367902064214	0.0797529795109035
10.5638947543587	0.0904592510029882
10.6801545442784	0.0936042442570653
10.796414334198	0.0955866415036564
11.1175674520318	0.0942313252812079
11.4387205698657	0.083532838492042
11.5803450750318	0.07623466590936
11.7219695801979	0.0675962088564521
11.8067957426266	0.0618591191870657
11.8916219050553	0.0557527062614831
11.976448067484	0.0490880309601707
12.0612742299126	0.0461694531094965
12.1383151233112	0.0445505901314958
12.2153560167098	0.0425621695814025
12.6005604837028	0.029421308159816
12.9857649506958	0.0125389825818747
13.4548878691331	-0.0094110868375914
13.9240107875704	-0.0289606232937056
14.311718036736	-0.0400952419690923
14.6994252859016	-0.0448091757492772
14.8297458278479	-0.0448485831481777
14.9600663697942	-0.0439771973566838
15.0903869117404	-0.0530455668359631
15.2207074536867	-0.0679746313184997
15.3282229137619	-0.0793100581569988
15.4357383738371	-0.0896054180863413
15.8153870965627	-0.115981801363618
16.1950358192882	-0.124510664344239
16.4558012439854	-0.119583415025938
16.7165666686825	-0.0850635413062539
16.9773320933797	-0.0416511717103436
17.2380975180768	0.00201953180238501
17.6048909715471	0.0610175288329939
17.9716844250174	0.11022490635042
18.2125928818844	0.120450168393806
18.4535013387514	0.12095018097365
18.6944097956185	0.114295861824715
18.9353182524855	0.10126554559742
19.1051941171241	0.0888667603052298
19.2750699817628	0.0743253861866666
19.4449458464015	0.0581110218608281
19.6148217110401	0.0310695116579822
19.7551219248702	0.00653896085795402
19.8954221387003	-0.0177940070949347
20.1931669997487	-0.0669782479711345
20.4909118607972	-0.109303211603277
20.7213101506187	-0.134640049882341
20.9517084404402	-0.152539044503215
21.1215858139633	-0.145985567203051
21.2914631874864	-0.130800543236021
21.4613405610095	-0.112264724698406
21.6312179345327	-0.0910728282491942
22.0343580273968	-0.0340135203955487
22.4374981202609	0.025938963634097
22.5609551740323	0.0406920254990624
22.6844122278036	0.0510184947565282
22.8078692815749	0.0604360962156765
22.9313263353462	0.0687906266245228
23.3364330395399	0.0872794691105803
23.7415397437337	0.0903454968035042
24.0366581470262	0.083325855919524
24.3317765503187	0.0667584750044652
24.6268949536112	0.0442097071632741
24.9220133569037	0.0190378757803771
25.0623007340651	0.00669937347299765
25.2025881112265	-0.00558958078597982
25.3428754883879	-0.0176130899230191
25.4831628655493	-0.0293781283900172
25.570246508822	-0.0337745767229674
25.6573301520946	-0.0345700091072736
25.7444137953673	-0.0352519448106383
25.8314974386399	-0.0356644000664996
26.2465136070592	-0.0339673172014621
26.6615297754785	-0.02677293914532
26.7746438770822	-0.0240316699039855
26.887757978686	-0.0210230681993284
26.9302796381717	-0.0198311756243488
26.9728012976575	-0.0184282521735861
27.0153229571432	-0.0174311470256585
27.057844616629	-0.0176310955003123
27.0957766170437	-0.0182428616937997
27.1337086174584	-0.0187179873221872
27.3233686195321	-0.0206591279605561
27.5130286216057	-0.0218394417319701
27.9208981913294	-0.0216930450731763
28.3287677610531	-0.0180879811449364
28.3811194029314	-0.0174056131601521
28.4334710448096	-0.016679370760273
28.4528016608939	-0.0164005557190485
28.4721322769782	-0.0161161751795369
28.4914628930625	-0.0159112076556838
28.5107935091468	-0.0139357576340977
28.5280866637157	-0.011796397298574
28.5453798182847	-0.00966019399242235
28.6318455911293	0.000989866379661919
28.7183113639739	0.0115376554703506
28.9924322883172	0.0434973029624039
29.2665532126605	0.0714535149839115
29.6332766063303	0.0991225904050523
30	0.112635175879886


==> plot_data/y_sunapprox.txt <==
0	-0.000912045186533206
0.00144297236584331	-0.000804681986781297
0.00288594473168662	-0.00069733677162942
0.0101008065609032	-0.000160889513396434
0.0173156683901197	0.000375069380716297
0.0533899775362025	0.00304641366798686
0.0894642866822852	0.0057007485345606
0.269835832412699	0.0185823228143223
0.450207378143113	0.0304747765200459
0.803655845627695	0.0494041709726778
1.15710431311228	0.0606854775693382
1.28249022725464	0.0626010546362612
1.407876141397	0.0633903974310122
1.43130258024466	0.063412921593565
1.45472901909231	0.0633997829134785
1.47188444365647	0.0636423753270448
1.48903986822062	0.0632786878829106
1.50619529278477	0.0615016938137112
1.52335071734892	0.0591133031089335
1.54224872995592	0.0566057518073486
1.56114674256291	0.0540894624321702
1.65563680559788	0.0412317850219668
1.75012686863285	0.0280236571969348
2.10083069822447	-0.0215096572157627
2.45153452781609	-0.066151549939621
2.66692037187624	-0.0884100054465256
2.88230621593639	-0.105504591942956
2.99235935492025	-0.111899495172082
3.10241249390411	-0.103717761060387
3.21246563288797	-0.0925097066555534
3.32251877187183	-0.0801349642758606
3.60720374126201	-0.0440804844682243
3.89188871065219	-0.00513734230837359
4.06497832177953	0.0182975330178037
4.23806793290686	0.0405422202644377
4.41115754403419	0.0611178267413055
4.58424715516152	0.0779514106014374
4.73532605241747	0.0858928674816157
4.88640494967341	0.0911124101348255
5.22198401666079	0.0944272446869814
5.55756308364816	0.0862181154898471
5.94419332497276	0.0645460278250938
6.33082356629736	0.0371088256316696
6.73267203205896	0.0036547726921099
7.13452049782055	-0.0288103431682623
7.29445000880508	-0.0401907018177408
7.4543795197896	-0.0496281434073573
7.61430903077413	-0.0634696667926886
7.77423854175866	-0.0795258706446575
7.91202821932307	-0.0910525550460277
8.04981789688749	-0.100482558056044
8.45827829227343	-0.11495941572495
8.86673868765938	-0.108604117074882
8.9791923675063	-0.103546415868798
9.09164604735321	-0.0871234124038418
9.20409972720013	-0.0697620530986405
9.31655340704705	-0.05161071545339
9.68601498482822	0.0101214476640372
10.0554765626094	0.067215210553544
10.1825811105467	0.0842002926154564
10.3096856584841	0.0993726643234649
10.4367902064214	0.11216972280686
10.5638947543587	0.116059907954296
10.6801545442784	0.117677796510365
10.796414334198	0.117596468149556
11.1175674520318	0.1086618970799
11.4387205698657	0.0879083092617647
11.5803450750318	0.0755857465245278
11.7219695801979	0.0617186527537834
11.8067957426266	0.0528114094308565
11.8916219050553	0.043474072228205
11.976448067484	0.034885011642698
12.0612742299126	0.029732793959699
12.1383151233112	0.0253250740748552
12.2153560167098	0.0207946260441365
12.6005604837028	-0.00261433141894551
12.9857649506958	-0.0245128415436042
13.4548878691331	-0.0444175621617715
13.9240107875704	-0.0535526507561914
14.311718036736	-0.0512121371170955
14.6994252859016	-0.0405565496395295
14.8297458278479	-0.0354299140210705
14.9600663697942	-0.0296951652742967
15.0903869117404	-0.0357906702466306
15.2207074536867	-0.046986596858114
15.3282229137619	-0.0554178917932813
15.4357383738371	-0.0630136326973703
15.8153870965627	-0.0820902907192291
16.1950358192882	-0.0877877107895353
16.4558012439854	-0.0843733637875013
16.7165666686825	-0.0506344827362359
16.9773320933797	-0.012005754458706
17.2380975180768	0.0262101065672433
17.6048909715471	0.0739222830703077
17.9716844250174	0.108990086768608
18.2125928818844	0.108712986552392
18.4535013387514	0.102254177496082
18.6944097956185	0.0894969461703607
18.9353182524855	0.0711884389774111
19.1051941171241	0.0555812353647651
19.2750699817628	0.0383481451322214
19.4449458464015	0.0200979961671992
19.6148217110401	-0.00613213838486848
19.7551219248702	-0.030610389019369
19.8954221387003	-0.0539800907111405
20.1931669997487	-0.0974468441485974
20.4909118607972	-0.129525692876557
20.7213101506187	-0.145200709666607
20.9517084404402	-0.152178448548778
21.1215858139633	-0.140866705904892
21.2914631874864	-0.119639200133642
21.4613405610095	-0.0956238719292766
21.6312179345327	-0.069200948088274
22.0343580273968	-0.00218302057220487
22.4374981202609	0.0619504671581739
22.5609551740323	0.0723980410880003
22.6844122278036	0.0821215487059868
22.8078692815749	0.0905884798619234
22.9313263353462	0.0976796843906111
23.3364330395399	0.110037398170611
23.7415397437337	0.104278966773906
24.0366581470262	0.0880217056488752
24.3317765503187	0.0607779658871954
24.6268949536112	0.0278931446130906
24.9220133569037	-0.00698960674982141
25.0623007340651	-0.0231843780443777
25.2025881112265	-0.0385975651254808
25.3428754883879	-0.0528804972238688
25.4831628655493	-0.0648735821748661
25.570246508822	-0.068190824730713
25.6573301520946	-0.0683134752040035
25.7444137953673	-0.0684436659532004
25.8314974386399	-0.0680850391298233
26.2465136070592	-0.0582979272086281
26.6615297754785	-0.0381786799250508
26.7746438770822	-0.0314356675184708
26.887757978686	-0.0243409429940979
26.9302796381717	-0.0216045225789889
26.9728012976575	-0.0188390195622037
27.0153229571432	-0.017084574060072
27.057844616629	-0.0163401859634105
27.0957766170437	-0.015822733200638
27.1337086174584	-0.0151119167765148
27.3233686195321	-0.0111862462748142
27.5130286216057	-0.00695799374626427
27.9208981913294	0.00250735933748025
28.3287677610531	0.0111171279056976
28.3811194029314	0.0120816948029288
28.4334710448096	0.0130050691865922
28.4528016608939	0.0133351113450821
28.4721322769782	0.0136590801777592
28.4914628930625	0.0139768587078093
28.5107935091468	0.0160143579830736
28.5280866637157	0.0176192937054611
28.5453798182847	0.019788393186893
28.6318455911293	0.0311738518765448
28.7183113639739	0.041732831931248
28.9924322883172	0.0716967335825607
29.2665532126605	0.0946036313016378
29.6332766063303	0.11180261635488
30	0.112442128555043


==> plot_data/y_true.txt <==
0	0
0.00144297236584331	0.000100468173916002
0.00288594473168662	0.00020092164444381
0.0101008065609032	0.000702961272627008
0.0173156683901197	0.0012046025858345
0.0533899775362025	0.00370594057830982
0.0894642866822852	0.0061934995359232
0.269835832412699	0.0183153797833326
0.450207378143113	0.0296335819988152
0.803655845627695	0.0481840519827516
1.15710431311228	0.0601946044771804
1.28249022725464	0.0626233417461363
1.407876141397	0.0640384424585896
1.43130258024466	0.0641894858569278
1.45472901909231	0.064304808979994
1.47188444365647	0.0643666201548635
1.48903986822062	0.0644093087814558
1.50619529278477	0.0644017382356435
1.52335071734892	0.0624437764557345
1.54224872995592	0.0600438336274213
1.56114674256291	0.0576281243380985
1.65563680559788	0.0453426979811867
1.75012686863285	0.0327907484130669
2.10083069822447	-0.0143420686362494
2.45153452781609	-0.058142881907865
2.66692037187624	-0.0811469456058112
2.88230621593639	-0.0999034736606828
2.99235935492025	-0.107346964584755
3.10241249390411	-0.0999951886522504
3.21246563288797	-0.0901265107507334
3.32251877187183	-0.0793199756070008
3.60720374126201	-0.0480146342118013
3.89188871065219	-0.0139385850829595
4.06497832177953	0.00700484705510461
4.23806793290686	0.0273851412067935
4.41115754403419	0.0465143783111545
4.58424715516152	0.0580291195575141
4.73532605241747	0.065963014761689
4.88640494967341	0.0722722118134989
5.22198401666079	0.0799356727906062
5.55756308364816	0.0784953308963209
5.94419332497276	0.066372584169005
6.33082356629736	0.0489384797860882
6.73267203205896	0.0245616064155245
7.13452049782055	-0.00263667731183755
7.29445000880508	-0.0132837076772225
7.4543795197896	-0.0234269839899676
7.61430903077413	-0.040287760022099
7.77423854175866	-0.0578590186548668
7.91202821932307	-0.0714772697300975
8.04981789688749	-0.0835519642226467
8.45827829227343	-0.108367058647999
8.86673868765938	-0.114321631268486
8.9791923675063	-0.112429501712882
9.09164604735321	-0.100321780655777
9.20409972720013	-0.0862177743864426
9.31655340704705	-0.0712537937055736
9.68601498482822	-0.0183750429138017
10.0554765626094	0.0348585198406807
10.1825811105467	0.052009535684263
10.3096856584841	0.0681182475588367
10.4367902064214	0.0828100452222888
10.5638947543587	0.0888753918818766
10.6801545442784	0.092399783688495
10.796414334198	0.0946253805374924
11.1175674520318	0.0939897346786475
11.4387205698657	0.0838791825682496
11.5803450750318	0.0767514882967354
11.7219695801979	0.0682183340962808
11.8067957426266	0.0625133807096209
11.8916219050553	0.0564175753882217
11.976448067484	0.0500524365129737
12.0612742299126	0.0479170731911211
12.1383151233112	0.0461334085689245
12.2153560167098	0.0440915283810662
12.6005604837028	0.0305485903771563
12.9857649506958	0.0131504106764298
13.4548878691331	-0.00944566342963563
13.9240107875704	-0.029584990844074
14.311718036736	-0.0410117327413228
14.6994252859016	-0.0459965487886652
14.8297458278479	-0.0461178026459684
14.9600663697942	-0.0454590168089207
15.0903869117404	-0.0580164950162138
15.2207074536867	-0.0731888054156397
15.3282229137619	-0.0843781960740039
15.4357383738371	-0.0944656053089748
15.8153870965627	-0.119793986296274
16.1950358192882	-0.126987345798536
16.4558012439854	-0.120833014491374
16.7165666686825	-0.0842764951937647
16.9773320933797	-0.0410473698011273
17.2380975180768	0.00358746813575706
17.6048909715471	0.0634013538795446
17.9716844250174	0.11279975227187
18.2125928818844	0.124287663397341
18.4535013387514	0.125472199740643
18.6944097956185	0.119321154854946
18.9353182524855	0.106529793481433
19.1051941171241	0.0940362630414931
19.2750699817628	0.0791426259708179
19.4449458464015	0.0621290617452239
19.6148217110401	0.0328890430105477
19.7551219248702	0.00747268585236549
19.8954221387003	-0.0177237620382898
20.1931669997487	-0.0683818360223194
20.4909118607972	-0.111660144850014
20.7213101506187	-0.137642896930547
20.9517084404402	-0.155546927221844
21.1215858139633	-0.148391751745049
21.2914631874864	-0.133755321824431
21.4613405610095	-0.115627595448957
21.6312179345327	-0.0946822899010485
22.0343580273968	-0.0374457478945652
22.4374981202609	0.0230304505756761
22.5609551740323	0.0356397555313125
22.6844122278036	0.046121535567686
22.8078692815749	0.0559178734644789
22.9313263353462	0.0647438436962992
23.3364330395399	0.0854856888523232
23.7415397437337	0.0916286915039794
24.0366581470262	0.086607487882893
24.3317765503187	0.0711043749963171
24.6268949536112	0.0497436228489244
24.9220133569037	0.0248596490655015
25.0623007340651	0.012420270075976
25.2025881112265	-8.32556264445068e-05
25.3428754883879	-0.0124110004793786
25.4831628655493	-0.0243272973496532
25.570246508822	-0.0268926166816811
25.6573301520946	-0.0280229939318812
25.7444137953673	-0.0290223170994604
25.8314974386399	-0.029793636671989
26.2465136070592	-0.030275937514434
26.6615297754785	-0.0256892552672216
26.7746438770822	-0.0236751209557936
26.887757978686	-0.0213832278446521
26.9302796381717	-0.0204563483625633
26.9728012976575	-0.0194965717619504
27.0153229571432	-0.0185331488946827
27.057844616629	-0.0192252609203021
27.0957766170437	-0.0199710026143974
27.1337086174584	-0.0206852193732552
27.3233686195321	-0.0237534684414935
27.5130286216057	-0.025919030083662
27.9208981913294	-0.02729006046856
28.3287677610531	-0.0242061223361312
28.3811194029314	-0.0235168742128804
28.4334710448096	-0.0227670088024138
28.4528016608939	-0.0224752696514799
28.4721322769782	-0.022175712510324
28.4914628930625	-0.0218381617227175
28.5107935091468	-0.0196149581723106
28.5280866637157	-0.0174445838750543
28.5453798182847	-0.0152729455373878
28.6318455911293	-0.00441758379610512
28.7183113639739	0.00637601915461579
28.9924322883172	0.0393149704633799
29.2665532126605	0.0684850521906322
29.6332766063303	0.0980448437577429
30	0.113457956384879

